Thomson scattering above solar active regions and an ad-hoc polarization correction method for the emissive corona

Thomson scattered photospheric light is the dominant constituent of the lower solar corona's spectral continuum viewed off-limb at optical wavelengths. Known as the K-corona, it is also linearly polarized. We investigate the possibility of using the a priori polarized characteristics of the K-corona, together with polarized emission lines, to measure and correct instrument-induced polarized crosstalk. First, we derive the Stokes parameters of Thomson scattering of unpolarized light in an irreducible spherical tensor formalism. This allows forward synthesis of the Thomson scattered signal for the more complex scenario of symmetry-breaking features in the incident radiation field, which could limit the accuracy of our proposed technique. For this, we make use of an advanced 3D radiative magnetohydrodynamic coronal model. Together with synthesized polarized signals in the Fe XIII 10746 Angstrom emission line, we find that an ad hoc correction of telescope and instrument-induced polarization crosstalk is possible under the assumption of a non-depolarizing optical system.

==> response2referee.txt <==
Dear Reviewer and Science Editor, 

We are pleased that the reviewer has found our paper well-written and provided two comments for consideration.  We detail our responses to these comments below and also have made updates to the manuscript text, which we have typeset in bold.  Should you have any follow-up questions, please let us know. 

Our sincere thanks to the reviewer for their critical read of our paper.  We understand the equations and different coordinate frames can be difficult to keep straight, and we are pleased that our figures were found to be helpful. 

Kind regards, 
Tom Schad on behalf of all authors 

Responses to Reviewer's Comments: 

1)  Line 177-179: "By convention, the incident plane..." I  could not reconcile that sentence with Figure 1. Perhaps are a re-wording would be beneficial?

Response:  We agree this needed further clarification.  We have modified the text to say: "The two coordinate frames are related through a general three-dimensional rotation.  For the case of unpolarized incident radiation, this can be further simplified as the rotation of the incident ray's polarization unit vectors about its propagation direction is unimportant.  Thus, this degree of freedom can be removed without losing generality.  We here specify the incident plane defined by $\hat{e}_{x}$ and $\hat{e}_{z}$ to be parallel to the scattered direction $\hat{e}^{\prime}_{z}$.} 

2)  The authors mention a couple of times that they do not need to do numerical integrations as used elsewhere.  But surely, for any given sunspot, integration over the various sunspot surface elements ('pixels') is needed?

Response.  Yes, we agree.  We believe our previous inclusion of the word "numerical" in the first paragraph of the conclusions to describe the Saint-Hilaire approach led to some confusion here.  The reviewer is, of course, correct that one must still integrate over the various sunspot surface elements.  In Section 3.1, we have already described that this is the case as one must integrate Equations 9-12 in our paper for a particular feature (sunspot, etc.).  What is nice about our approach is that the irreducible basis allows one to do this integration once and then select the observer's geometry.  This could be an advantage, for example, when viewing a sunspot near the limb and then seeing how it may change the scattered signal as it rotates onto and behind the limb.  Of course, for this, you'd have to assume the sunspot structure was not evolving.  Another case, though, may be for simulation forward synthesis where one may study the effects for different lines of sight.  Calculating the 3D radiation field in such a simulation can be expensive.  We have removed the word "numerical" from the conclusion to hopefully ward off any confusion.  

----------------------------------
Original Feedback From Reviewer:
This is a very-well written paper (and I could not find a single typo) that deals with Thomson-scattered polarized light from the solar corona, when the radiation field is anisotropic (i.e. presence of sunsposts on the photosphere).
First, it presents a mathematical formalism more compact than what has been published before to compute the scattered Stokes parameters, then applies it to determine polarization corrections to the observed corona.

I certainly appreciate very much the effort put into generating concise figures that clearly explain the various parameters, geometries, and references frames used.

I have only two comments/questions for the authors to consider:

1) Line 177-179: "By convention, the incident plane..."
I could not reconcile that sentence with Figure 1. Perhaps are a re-wording would be beneficial?

2) The authors mention a couple of times that they do not need to do numerical integrations as used elsewhere.
But surely, for any given sunspot, integration over the various sunspot surface elements ('pixels') is needed?



